Adversarial Network Traffic: Towards Evaluating the Robustness of Deep Learning-Based Network Traffic Classification

Network traffic classification is used in various applications such as network traffic management, policy enforcement, and intrusion detection systems. Although most applications encrypt their network traffic and some of them dynamically change their port numbers, Machine Learning (ML) and especially Deep Learning (DL)-based classifiers have shown impressive performance in network traffic classification. In this paper, we evaluate the robustness of DL-based network traffic classifiers against Adversarial Network Traffic (ANT). ANT causes DL-based network traffic classifiers to predict incorrectly using Universal Adversarial Perturbation (UAP) generating methods. Since there is no need to buffer network traffic before sending ANT, it is generated live. We partition the input space of the DL-based network traffic classification into three categories: packet classification, flow content classification, and flow time series classification. To generate ANT, we propose three new attacks injecting UAP into network traffic. AdvPad attack injects a UAP into the content of packets to evaluate the robustness of packet classifiers. AdvPay attack injects a UAP into the payload of a dummy packet to evaluate the robustness of flow content classifiers. AdvBurst attack injects a specific number of dummy packets with crafted statistical features based on a UAP into a selected burst of a flow to evaluate the robustness of flow time series classifiers. The results indicate injecting a little UAP into network traffic, highly decreases the performance of DL-based network traffic classifiers in all categories.

==> csv/FCC-HP/FCC_cls_Acc.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
81.52000000000001,79.23,,,,,0.0
,,55.35,53.71,52.15,46.75,10.0
,,54.71,54.16,43.82,36.6,50.0
,,55.900000000000006,53.339999999999996,31.929999999999996,31.019999999999996,100.0
,,55.44,52.52,17.75,14.46,200.0
,,54.35,51.78,5.86,3.39,300.0
,,52.88,52.61,1.37,1.01,500.0
,,53.89000000000001,53.25,0.91,0.8200000000000001,750.0
,,56.36,51.33,0.8200000000000001,0.73,1000.0
,,54.53,51.6,0.64,0.18,1200.0
,,55.44,51.88,0.5499999999999999,0.37,1400.0


==> csv/FCC-HP/FCC_cls_chat_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
65.29,61.02,,,,,0.0
,,39.33529411764707,33.22725490196078,33.82,30.41,10.0
,,38.5478431372549,33.06803921568627,23.0,21.39,50.0
,,39.60666666666667,33.35156862745099,21.69,12.67,100.0
,,39.2229411764706,33.92450980392156,15.31,13.14,200.0
,,38.33058823529414,35.63627450980392,11.7,11.38,300.0
,,33.76823529411765,25.137254901960784,1.81,1.78,500.0
,,39.20156862745098,36.413333333333334,1.79,1.84,750.0
,,38.24450980392158,33.912549019607845,1.83,0.0,1000.0
,,36.956078431372546,32.15980392156863,1.84,0.0,1200.0
,,38.44000000000001,33.55274509803921,1.84,1.83,1400.0


==> csv/FCC-HP/FCC_cls_chat_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
73.26,77.14,,,,,0.0
,,42.112941176470585,48.20725490196079,35.0,40.62,10.0
,,43.920392156862746,50.542549019607854,24.73,32.690000000000005,50.0
,,44.39882352941176,50.62235294117647,30.509999999999998,25.71,100.0
,,39.539607843137254,44.25588235294119,16.85,30.0,200.0
,,41.25254901960783,48.08274509803922,15.620000000000001,43.75,300.0
,,62.022745098039216,70.01882352941175,33.33,20.0,500.0
,,44.44313725490197,47.47039215686276,25.0,100.0,750.0
,,36.12843137254903,44.37882352941176,50.0,0.0,1000.0
,,41.43921568627451,43.71392156862745,100.0,0.0,1200.0
,,38.56235294117647,38.58647058823528,100.0,50.0,1400.0


==> csv/FCC-HP/FCC_cls_chat_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
58.879999999999995,50.470000000000006,,,,,0.0
,,37.38333333333334,25.764705882352928,32.71,24.3,10.0
,,34.55960784313726,24.86764705882353,21.5,15.89,50.0
,,36.17372549019608,25.23313725490196,16.82,8.41,100.0
,,40.05843137254903,28.477450980392156,14.02,8.41,200.0
,,36.86941176470589,29.210196078431377,9.35,6.54,300.0
,,24.279999999999994,15.813725490196084,0.9299999999999999,0.9299999999999999,500.0
,,37.27313725490196,32.306862745098044,0.9299999999999999,0.9299999999999999,750.0
,,43.21098039215685,30.47431372549019,0.9299999999999999,0.0,1000.0
,,36.68686274509803,27.561372549019616,0.9299999999999999,0.0,1200.0
,,40.79176470588234,33.27784313725489,0.9299999999999999,0.9299999999999999,1400.0


==> csv/FCC-HP/FCC_cls_email_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
85.53,83.11,,,,,0.0
,,15.10941176470588,2.495294117647059,6.82,2.33,10.0
,,8.443725490196078,0.0,2.39,0.0,50.0
,,11.85450980392157,0.0,2.48,0.0,100.0
,,12.37333333333334,0.0,2.51,0.0,200.0
,,10.234509803921569,0.0,2.51,0.0,300.0
,,5.2007843137254905,0.0,0.0,0.0,500.0
,,12.284901960784318,0.0,0.0,0.0,750.0
,,15.666470588235297,0.0,0.0,0.0,1000.0
,,17.345294117647057,0.0,0.0,0.0,1200.0
,,12.011372549019605,0.0,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_email_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
89.03999999999999,85.33,,,,,0.0
,,51.28450980392156,17.876470588235293,33.33,14.29,10.0
,,42.18803921568627,6.568627450980392,20.0,0.0,50.0
,,45.03117647058823,9.875294117647062,50.0,0.0,100.0
,,45.405686274509804,16.32725490196079,100.0,0.0,200.0
,,46.3635294117647,11.885098039215688,100.0,0.0,300.0
,,30.42137254901961,6.601568627450981,0.0,0.0,500.0
,,45.83411764705881,16.560196078431368,0.0,0.0,750.0
,,49.29686274509804,19.854705882352942,0.0,0.0,1000.0
,,50.71607843137256,25.03921568627451,0.0,0.0,1200.0
,,42.33117647058823,21.367058823529412,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_email_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
82.28,81.01,,,,,0.0
,,8.933725490196075,1.3441176470588245,3.8,1.27,10.0
,,4.716274509803925,0.3486274509803921,1.27,0.0,50.0
,,6.873921568627452,0.8707843137254907,1.27,0.0,100.0
,,7.246078431372549,1.614509803921569,1.27,0.0,200.0
,,5.781568627450982,1.0692156862745106,1.27,0.0,300.0
,,2.880784313725491,0.29882352941176465,0.0,0.0,500.0
,,7.197450980392153,1.6909803921568627,0.0,0.0,750.0
,,9.60470588235294,2.359411764705882,0.0,0.0,1000.0
,,10.796666666666665,3.004313725490196,0.0,0.0,1200.0
,,7.197843137254902,2.0370588235294114,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
86.06,83.59,,,,,0.0
,,61.81235294117646,57.700196078431375,62.73,48.84,10.0
,,62.108823529411765,57.90372549019607,53.14,38.69,50.0
,,63.749411764705876,58.0650980392157,34.94,29.31,100.0
,,63.943333333333335,56.916666666666686,24.72,17.12,200.0
,,62.12392156862745,59.38823529411764,4.54,2.48,300.0
,,62.585490196078425,57.91882352941174,3.77,1.31,500.0
,,60.10745098039215,56.824901960784324,3.24,1.63,750.0
,,61.66352941176469,56.684705882352944,2.64,1.35,1000.0
,,60.49843137254903,55.20823529411764,0.73,0.0,1200.0
,,58.94098039215687,54.63392156862746,0.73,0.0,1400.0


==> csv/FCC-HP/FCC_cls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
85.17,82.03,,,,,0.0
,,72.91529411764704,63.482156862745086,65.89,49.46,10.0
,,71.67098039215688,63.683921568627454,54.21,33.51,50.0
,,65.91882352941178,54.223529411764716,26.96,23.200000000000003,100.0
,,68.20588235294117,56.1743137254902,19.15,12.36,200.0
,,75.05686274509804,68.83686274509805,4.2,1.83,300.0
,,66.83411764705883,55.638039215686284,4.05,1.23,500.0
,,76.56333333333332,69.8435294117647,20.0,1.22,750.0
,,70.71509803921568,59.797254901960805,2.85,0.9900000000000001,1000.0
,,73.2664705882353,62.15509803921568,0.5599999999999999,0.0,1200.0
,,74.61784313725488,63.631372549019616,0.5599999999999999,0.0,1400.0


==> csv/FCC-HP/FCC_cls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
86.97,85.21,,,,,0.0
,,53.81784313725491,53.13450980392156,59.86,48.24,10.0
,,54.96470588235294,53.40392156862743,52.11,45.769999999999996,50.0
,,61.93745098039217,62.889215686274525,49.65,39.79,100.0
,,60.92901960784314,58.505490196078455,34.86,27.82,200.0
,,53.382941176470595,52.78254901960785,4.93,3.8699999999999997,300.0
,,60.23117647058823,62.048431372549025,3.52,1.41,500.0
,,50.2,49.07431372549018,1.76,2.46,750.0
,,56.13725490196077,55.4470588235294,2.46,2.11,1000.0
,,52.672745098039215,51.95392156862744,1.06,0.0,1200.0
,,50.6349019607843,50.51745098039216,1.06,0.0,1400.0


==> csv/FCC-HP/FCC_cls_streaming_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
80.71,79.27,,,,,0.0
,,53.403333333333336,54.79823529411766,47.65,47.17,10.0
,,52.55607843137256,54.808823529411775,45.46,45.7,50.0
,,53.76470588235295,55.05529411764705,51.73,34.64,100.0
,,54.05745098039215,52.71960784313726,5.25,0.73,200.0
,,53.087450980392155,53.566078431372546,0.29,0.44,300.0
,,53.14196078431373,54.622156862745086,0.0,0.21,500.0
,,53.24058823529412,54.29196078431373,0.24,0.0,750.0
,,53.927058823529414,52.73764705882355,0.0,0.0,1000.0
,,54.150588235294094,51.99019607843136,0.0,0.0,1200.0
,,53.67098039215686,51.0821568627451,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_streaming_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
79.82000000000001,80.56,,,,,0.0
,,44.790980392156854,47.8194117647059,39.879999999999995,41.72,10.0
,,43.232352941176465,47.294901960784316,38.23,42.91,50.0
,,45.93372549019607,51.65254901960785,57.379999999999995,37.97,100.0
,,49.54039215686273,53.05274509803922,6.329999999999999,2.0,200.0
,,40.93843137254902,41.71764705882354,0.21,0.43,300.0
,,41.95882352941176,45.92666666666666,0.0,0.13999999999999999,500.0
,,43.470000000000006,45.349411764705884,0.16,0.0,750.0
,,51.47450980392156,52.53450980392157,0.0,0.0,1000.0
,,53.44823529411766,56.38588235294117,0.0,0.0,1200.0
,,54.129607843137265,57.21882352941177,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_streaming_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
81.61,78.03,,,,,0.0
,,66.20078431372546,64.4156862745098,59.19,54.26,10.0
,,67.19411764705882,65.56745098039215,56.05,48.88,50.0
,,65.02313725490195,59.28862745098038,47.089999999999996,31.840000000000003,100.0
,,60.37078431372546,52.93254901960784,4.4799999999999995,0.44999999999999996,200.0
,,76.18901960784316,75.63470588235296,0.44999999999999996,0.44999999999999996,300.0
,,73.6398039215686,68.65392156862745,0.0,0.44999999999999996,500.0
,,70.54372549019607,69.38431372549023,0.44999999999999996,0.0,750.0
,,58.920392156862746,55.403333333333336,0.0,0.0,1000.0
,,57.714901960784324,50.9978431372549,0.0,0.0,1200.0
,,55.96588235294118,48.83509803921569,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_torrent_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
96.81,96.81,,,,,0.0
,,82.47490196078432,79.54196078431373,78.26,73.3,10.0
,,81.01000000000002,78.78588235294117,80.23,81.66,50.0
,,80.02078431372547,76.08196078431371,80.7,76.41,100.0
,,79.53235294117646,74.54921568627452,61.29,54.03,200.0
,,84.53666666666666,81.16803921568626,29.85,23.62,300.0
,,81.48725490196075,78.95176470588234,0.0,4.3,500.0
,,78.75235294117645,76.63098039215687,1.65,0.0,750.0
,,78.70549019607844,75.30019607843138,0.0,0.0,1000.0
,,78.73529411764707,73.93019607843138,0.0,0.0,1200.0
,,78.30372549019607,74.21156862745097,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_torrent_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
98.7,98.7,,,,,0.0
,,75.98470588235293,70.53607843137256,69.23,63.06,10.0
,,73.27960784313726,69.35607843137252,75.0,77.53,50.0
,,71.2843137254902,65.12666666666664,75.82,69.39,100.0
,,70.13235294117645,62.7719607843137,53.769999999999996,43.51,200.0
,,80.09196078431376,74.25117647058825,37.04,31.91,300.0
,,74.37294117647059,70.50313725490194,0.0,15.379999999999999,500.0
,,69.5813725490196,66.31666666666663,2.44,0.0,750.0
,,69.65549019607843,64.48627450980392,0.0,0.0,1000.0
,,70.16039215686273,62.635490196078436,0.0,0.0,1200.0
,,69.56156862745097,63.006470588235295,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_torrent_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
95.0,95.0,,,,,0.0
,,90.22058823529412,91.27450980392157,90.0,87.5,10.0
,,90.80882352941177,91.42156862745098,86.25,86.25,50.0
,,91.47058823529412,91.86274509803921,86.25,85.0,100.0
,,92.20588235294117,92.40196078431373,71.25,71.25,200.0
,,90.12254901960785,89.95098039215686,25.0,18.75,300.0
,,90.98039215686275,90.19607843137256,0.0,2.5,500.0
,,91.3970588235294,91.44607843137256,1.25,0.0,750.0
,,91.02941176470588,91.6421568627451,0.0,0.0,1000.0
,,90.61274509803921,91.29901960784314,0.0,0.0,1200.0
,,90.34313725490196,91.61764705882354,0.0,0.0,1400.0


==> csv/FCC-HP/FCC_cls_voip_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
78.3,75.29,,,,,0.0
,,53.85019607843136,52.847058823529416,51.72,46.99,10.0
,,53.23333333333333,52.7207843137255,36.27,23.92,50.0
,,54.17098039215687,52.85980392156863,5.41,25.79,100.0
,,54.97137254901961,52.914705882352926,4.43,4.28,200.0
,,50.618039215686274,49.218823529411765,7.27,1.17,300.0
,,50.968039215686275,48.24568627450981,2.35,1.77,500.0
,,52.3770588235294,50.2850980392157,0.55,0.33,750.0
,,54.63039215686274,52.09686274509805,0.36,0.66,1000.0
,,55.81098039215686,53.981960784313735,0.98,0.65,1200.0
,,56.2278431372549,54.36823529411763,0.65,0.98,1400.0


==> csv/FCC-HP/FCC_cls_voip_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
76.11,71.11,,,,,0.0
,,51.818431372549,48.568823529411766,54.300000000000004,45.35,10.0
,,52.18333333333332,48.73823529411765,37.29,24.43,50.0
,,55.74254901960783,52.35725490196078,6.38,27.37,100.0
,,54.365882352941185,49.55078431372547,5.41,4.9799999999999995,200.0
,,55.512745098039225,51.71980392156865,10.290000000000001,1.54,300.0
,,55.56588235294118,51.62254901960786,19.05,15.790000000000001,500.0
,,53.26666666666666,50.05705882352941,0.49,0.35000000000000003,750.0
,,54.06019607843138,49.73705882352942,0.42,0.7100000000000001,1000.0
,,50.462745098039214,47.89921568627451,1.02,0.6799999999999999,1200.0
,,50.77529411764705,48.55333333333333,0.6799999999999999,1.02,1400.0


==> csv/FCC-HP/FCC_cls_voip_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
80.62,80.0,,,,,0.0
,,56.22039215686275,58.198627450980396,49.38,48.75,10.0
,,54.47215686274509,57.757254901960785,35.31,23.44,50.0
,,53.05176470588236,53.780588235294125,4.6899999999999995,24.38,100.0
,,56.084117647058825,57.24921568627452,3.75,3.75,200.0
,,46.94901960784314,47.31705882352942,5.62,0.9400000000000001,300.0
,,48.352156862745105,47.01647058823531,1.25,0.9400000000000001,500.0
,,52.885882352941174,52.35941176470588,0.62,0.31,750.0
,,56.911764705882355,56.6970588235294,0.31,0.62,1000.0
,,63.71333333333334,63.63980392156863,0.9400000000000001,0.62,1200.0
,,64.71823529411763,63.54764705882354,0.62,0.9400000000000001,1400.0


==> csv/FCC-P/FCC_cls_Acc.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
80.60000000000001,,,,,,0.0
,,58.550000000000004,,46.94,,10.0
,,58.19,,34.489999999999995,,50.0
,,57.64,,23.51,,100.0
,,57.730000000000004,,16.74,,200.0
,,59.01,,12.809999999999999,,300.0
,,55.81,,6.4,,500.0
,,58.46,,4.03,,750.0
,,59.93000000000001,,1.5599999999999998,,1000.0
,,59.01,,1.46,,1200.0
,,58.19,,0.27,,1400.0


==> csv/FCC-P/FCC_cls_chat_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
64.55,,,,,,0.0
,,35.345238095238095,,35.23,,10.0
,,36.71634615384616,,11.96,,50.0
,,33.348461538461535,,14.28,,100.0
,,34.58192307692308,,16.05,,200.0
,,36.95307692307692,,10.81,,300.0
,,27.75576923076924,,8.62,,500.0
,,35.368461538461546,,1.78,,750.0
,,33.50942307692307,,1.79,,1000.0
,,34.34442307692308,,1.83,,1200.0
,,32.31673076923077,,1.84,,1400.0


==> csv/FCC-P/FCC_cls_chat_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
74.39,,,,,,0.0
,,54.02428571428571,,39.53,,10.0
,,52.36326923076923,,11.020000000000001,,50.0
,,66.39750000000002,,17.330000000000002,,100.0
,,46.42596153846153,,23.64,,200.0
,,50.40326923076923,,19.509999999999998,,300.0
,,76.78596153846152,,55.559999999999995,,500.0
,,39.09038461538461,,20.0,,750.0
,,44.428461538461534,,25.0,,1000.0
,,38.45615384615383,,50.0,,1200.0
,,30.18980769230768,,100.0,,1400.0


==> csv/FCC-P/FCC_cls_chat_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
57.010000000000005,,,,,,0.0
,,27.324285714285722,,31.78,,10.0
,,30.517115384615384,,13.08,,50.0
,,23.060192307692304,,12.15,,100.0
,,29.367884615384614,,12.15,,200.0
,,31.81211538461538,,7.48,,300.0
,,17.415961538461538,,4.67,,500.0
,,39.305769230769236,,0.9299999999999999,,750.0
,,30.122307692307686,,0.9299999999999999,,1000.0
,,33.86038461538462,,0.9299999999999999,,1200.0
,,40.90538461538461,,0.9299999999999999,,1400.0


==> csv/FCC-P/FCC_cls_email_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
86.96,,,,,,0.0
,,17.136666666666663,,13.33,,10.0
,,12.379038461538453,,8.42,,50.0
,,10.464807692307685,,10.53,,100.0
,,15.303653846153843,,9.09,,200.0
,,11.683461538461533,,2.42,,300.0
,,9.799230769230766,,0.0,,500.0
,,15.575192307692307,,0.0,,750.0
,,16.77499999999999,,0.0,,1000.0
,,17.816153846153842,,0.0,,1200.0
,,15.900384615384617,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_email_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
85.37,,,,,,0.0
,,37.54761904761905,,26.919999999999998,,10.0
,,33.300961538461536,,25.0,,50.0
,,30.731923076923074,,31.25,,100.0
,,37.68134615384615,,44.440000000000005,,200.0
,,32.760192307692314,,25.0,,300.0
,,29.255576923076923,,0.0,,500.0
,,36.65942307692307,,0.0,,750.0
,,39.33692307692308,,0.0,,1000.0
,,39.502500000000005,,0.0,,1200.0
,,39.05096153846154,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_email_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
88.61,,,,,,0.0
,,11.452380952380958,,8.86,,10.0
,,7.667692307692305,,5.06,,50.0
,,6.329230769230768,,6.329999999999999,,100.0
,,9.857884615384613,,5.06,,200.0
,,7.131538461538463,,1.27,,300.0
,,5.914038461538463,,0.0,,500.0
,,10.10153846153846,,0.0,,750.0
,,11.148076923076925,,0.0,,1000.0
,,11.927307692307691,,0.0,,1200.0
,,10.150000000000002,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
87.28,,,,,,0.0
,,63.4752380952381,,55.44,,10.0
,,59.89673076923076,,39.11,,50.0
,,61.50999999999998,,10.9,,100.0
,,63.7826923076923,,5.89,,200.0
,,60.791346153846156,,2.06,,300.0
,,59.086923076923036,,1.01,,500.0
,,63.37250000000001,,0.0,,750.0
,,63.54442307692306,,0.33,,1000.0
,,62.40288461538459,,1.67,,1200.0
,,62.270961538461535,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
90.23,,,,,,0.0
,,75.36476190476189,,66.5,,10.0
,,85.08576923076923,,38.129999999999995,,50.0
,,83.04192307692307,,11.690000000000001,,100.0
,,68.3673076923077,,5.5,,200.0
,,83.95884615384615,,2.01,,300.0
,,85.31673076923076,,0.96,,500.0
,,80.89807692307691,,0.0,,750.0
,,73.79807692307692,,0.32,,1000.0
,,80.0525,,1.58,,1200.0
,,81.40865384615384,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
84.50999999999999,,,,,,0.0
,,55.264761904761905,,47.54,,10.0
,,46.85115384615385,,40.14,,50.0
,,49.330000000000005,,10.209999999999999,,100.0
,,61.35557692307695,,6.34,,200.0
,,48.12384615384615,,2.11,,300.0
,,45.64576923076922,,1.06,,500.0
,,53.05384615384614,,0.0,,750.0
,,57.75980769230772,,0.35000000000000003,,1000.0
,,52.49173076923077,,1.76,,1200.0
,,51.441538461538464,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_streaming_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
78.2,,,,,,0.0
,,58.709999999999994,,49.45,,10.0
,,57.72038461538462,,50.09,,50.0
,,57.126346153846164,,42.3,,100.0
,,59.179230769230784,,37.13,,200.0
,,57.96403846153848,,35.9,,300.0
,,54.841153846153844,,15.06,,500.0
,,59.36346153846153,,7.63,,750.0
,,58.92288461538463,,1.29,,1000.0
,,58.877115384615394,,1.3,,1200.0
,,57.5573076923077,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_streaming_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
74.69,,,,,,0.0
,,49.94666666666667,,42.01,,10.0
,,47.15211538461539,,43.18,,50.0
,,45.79634615384616,,36.08,,100.0
,,53.35846153846155,,41.44,,200.0
,,47.29403846153847,,37.38,,300.0
,,41.95096153846153,,17.9,,500.0
,,54.18211538461538,,9.719999999999999,,750.0
,,58.42403846153847,,2.25,,1000.0
,,58.67134615384616,,2.35,,1200.0
,,65.33307692307693,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_streaming_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
82.06,,,,,,0.0
,,73.5852380952381,,60.089999999999996,,10.0
,,75.30211538461539,,59.64,,50.0
,,76.71596153846154,,51.12,,100.0
,,67.63538461538462,,33.629999999999995,,200.0
,,75.50846153846155,,34.53,,300.0
,,80.18211538461539,,13.0,,500.0
,,67.70442307692309,,6.279999999999999,,750.0
,,62.27134615384615,,0.8999999999999999,,1000.0
,,61.339615384615406,,0.8999999999999999,,1200.0
,,54.65653846153847,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_torrent_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
96.86,,,,,,0.0
,,85.78428571428572,,74.73,,10.0
,,88.5736538461538,,86.84,,50.0
,,89.00384615384615,,85.33,,100.0
,,86.79596153846153,,78.79,,200.0
,,89.55173076923073,,67.72,,300.0
,,89.03923076923076,,51.38,,500.0
,,87.81307692307692,,48.6,,750.0
,,87.91865384615382,,21.74,,1000.0
,,86.07865384615386,,4.76,,1200.0
,,87.29153846153844,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_torrent_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
97.47,,,,,,0.0
,,81.76190476190476,,66.67,,10.0
,,92.0501923076923,,91.67,,50.0
,,92.91134615384614,,91.43,,100.0
,,85.06653846153849,,76.47,,200.0
,,96.6926923076923,,91.49000000000001,,300.0
,,98.44749999999998,,96.55,,500.0
,,89.18326923076923,,96.3,,750.0
,,89.35019230769231,,83.33,,1000.0
,,85.20038461538459,,50.0,,1200.0
,,87.70307692307694,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_torrent_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
96.25,,,,,,0.0
,,90.77380952380952,,85.0,,10.0
,,85.69711538461539,,82.5,,50.0
,,85.79326923076923,,80.0,,100.0
,,89.0625,,81.25,,200.0
,,83.67788461538461,,53.75,,300.0
,,81.41826923076923,,35.0,,500.0
,,86.875,,32.5,,750.0
,,87.01923076923077,,12.5,,1000.0
,,87.71634615384616,,2.5,,1200.0
,,87.40384615384616,,0.0,,1400.0


==> csv/FCC-P/FCC_cls_voip_f_score.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
75.87,,,,,,0.0
,,56.714285714285715,,39.89,,10.0
,,57.23423076923078,,15.57,,50.0
,,56.99865384615385,,9.3,,100.0
,,57.10884615384615,,2.11,,200.0
,,56.498076923076916,,1.23,,300.0
,,55.317499999999995,,1.11,,500.0
,,56.82115384615385,,0.65,,750.0
,,59.08480769230768,,0.61,,1000.0
,,59.079230769230776,,1.2,,1200.0
,,58.472692307692334,,0.4,,1400.0


==> csv/FCC-P/FCC_cls_voip_precision.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
73.75,,,,,,0.0
,,54.06523809523809,,37.82,,10.0
,,51.43923076923076,,16.97,,50.0
,,51.234038461538475,,8.7,,100.0
,,54.23173076923078,,1.83,,200.0
,,50.89269230769231,,1.01,,300.0
,,50.34192307692307,,0.86,,500.0
,,53.300384615384615,,0.5,,750.0
,,52.413269230769224,,0.44999999999999996,,1000.0
,,51.61788461538461,,0.88,,1200.0
,,51.48576923076923,,0.29,,1400.0


==> csv/FCC-P/FCC_cls_voip_recall.csv <==
natural,port,rand,rand_port,advPay,advPay_port,AdvPaySize
78.12,,,,,,0.0
,,62.24809523809524,,42.19,,10.0
,,65.76211538461537,,14.38,,50.0
,,65.93711538461538,,10.0,,100.0
,,61.45980769230768,,2.5,,200.0
,,64.45346153846154,,1.5599999999999998,,300.0
,,62.57192307692307,,1.5599999999999998,,500.0
,,63.191153846153846,,0.9400000000000001,,750.0
,,69.57326923076923,,0.9400000000000001,,1000.0
,,71.37673076923078,,1.8800000000000001,,1200.0
,,70.07173076923077,,0.62,,1400.0


==> csv/FTSC-IAT/FTSC_cls_Acc.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
76.51,,,,,,0
,,60.11,,58.809999999999995,,1
,,56.940000000000005,,52.1,,3
,,50.79,,39.79,,5
,,45.29,,31.97,,7
,,44.83,,33.550000000000004,,10
,,40.63,,29.17,,12
,,37.37,,28.15,,15
,,33.46,,24.79,,17
,,34.02,,20.97,,20


==> csv/FTSC-IAT/FTSC_cls_chat_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
61.54,,,,,,0
,,36.546200000000006,,34.2,,1
,,32.7152,,26.74,,3
,,20.742199999999997,,16.88,,5
,,20.686999999999994,,16.3,,7
,,25.1736,,21.05,,10
,,24.26620000000001,,16.79,,12
,,21.031,,18.52,,15
,,23.035199999999996,,13.67,,17
,,18.364800000000002,,10.0,,20


==> csv/FTSC-IAT/FTSC_cls_chat_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
65.22,,,,,,0
,,39.34180000000001,,36.67,,1
,,42.3876,,33.33,,3
,,31.163599999999995,,25.490000000000002,,5
,,37.041000000000004,,34.38,,7
,,44.624399999999994,,46.67,,10
,,42.767799999999994,,39.290000000000006,,12
,,25.71899999999999,,25.419999999999998,,15
,,21.686200000000003,,12.21,,17
,,23.871399999999998,,14.04,,20


==> csv/FTSC-IAT/FTSC_cls_chat_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
58.25,,,,,,0
,,34.13520000000001,,32.04,,1
,,26.678599999999996,,22.33,,3
,,15.570799999999993,,12.620000000000001,,5
,,14.386400000000002,,10.68,,7
,,17.573200000000003,,13.59,,10
,,16.970599999999997,,10.68,,12
,,17.845,,14.56,,15
,,24.658799999999996,,15.53,,17
,,15.066399999999994,,7.7700000000000005,,20


==> csv/FTSC-IAT/FTSC_cls_email_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
87.65,,,,,,0
,,81.53000000000009,,81.53,,1
,,83.355,,81.82,,3
,,78.44799999999998,,75.18,,5
,,77.15099999999998,,55.74,,7
,,73.1092,,52.46,,10
,,66.1092,,51.67,,12
,,47.603999999999985,,28.31,,15
,,23.010399999999994,,12.49,,17
,,17.38,,8.6,,20


==> csv/FTSC-IAT/FTSC_cls_email_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
85.54,,,,,,0
,,82.05000000000007,,82.05,,1
,,85.62099999999997,,84.0,,3
,,85.16800000000003,,85.48,,5
,,84.85100000000003,,79.07,,7
,,83.30920000000002,,74.42,,10
,,76.70779999999999,,75.61,,12
,,70.3516,,55.559999999999995,,15
,,50.17060000000001,,35.29,,17
,,37.0742,,28.57,,20


==> csv/FTSC-IAT/FTSC_cls_email_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
89.87,,,,,,0
,,81.0100000000001,,81.01,,1
,,81.2136000000001,,79.75,,3
,,72.7344,,67.09,,5
,,70.78479999999999,,43.04,,7
,,65.2398,,40.510000000000005,,10
,,58.12659999999998,,39.24,,12
,,36.151399999999995,,18.990000000000002,,15
,,14.987400000000004,,7.59,,17
,,11.466799999999996,,5.06,,20


==> csv/FTSC-IAT/FTSC_cls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
79.64,,,,,,0
,,61.768599999999985,,60.93,,1
,,62.103,,54.93,,3
,,56.3562,,43.86,,5
,,49.09300000000001,,35.67,,7
,,53.33939999999998,,38.01,,10
,,48.65399999999999,,34.25,,12
,,42.058,,29.17,,15
,,38.01780000000001,,30.5,,17
,,37.61900000000001,,18.37,,20


==> csv/FTSC-IAT/FTSC_cls_filetransfer_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
80.95,,,,,,0
,,63.38939999999999,,61.59,,1
,,54.228199999999994,,46.04,,3
,,43.0652,,31.75,,5
,,35.68820000000001,,24.86,,7
,,45.2042,,29.68,,10
,,43.18160000000001,,28.99,,12
,,44.05419999999998,,26.87,,15
,,40.58860000000001,,29.830000000000002,,17
,,37.324600000000004,,14.580000000000002,,20


==> csv/FTSC-IAT/FTSC_cls_filetransfer_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
78.36999999999999,,,,,,0
,,60.233799999999995,,60.28,,1
,,72.73040000000006,,68.08999999999999,,3
,,81.56699999999996,,70.92,,5
,,78.7018,,63.12,,7
,,65.1066,,52.839999999999996,,10
,,55.84400000000002,,41.839999999999996,,12
,,40.3192,,31.91,,15
,,35.822600000000016,,31.209999999999997,,17
,,38.0066,,24.82,,20


==> csv/FTSC-IAT/FTSC_cls_streaming_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
72.51,,,,,,0
,,57.116800000000005,,56.06,,1
,,51.736399999999996,,49.0,,3
,,48.98339999999999,,37.41,,5
,,42.4398,,27.72,,7
,,42.07499999999999,,34.95,,10
,,39.764600000000016,,26.96,,12
,,41.3954,,32.24,,15
,,41.544000000000004,,26.77,,17
,,42.420999999999985,,27.16,,20


==> csv/FTSC-IAT/FTSC_cls_streaming_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
75.0,,,,,,0
,,50.26579999999999,,49.47,,1
,,44.742200000000004,,43.309999999999995,,3
,,44.59039999999998,,37.669999999999995,,5
,,41.72280000000001,,30.11,,7
,,30.91040000000001,,26.479999999999997,,10
,,28.383999999999997,,19.25,,12
,,27.998400000000007,,22.220000000000002,,15
,,28.1934,,18.6,,17
,,28.593599999999995,,20.13,,20


==> csv/FTSC-IAT/FTSC_cls_streaming_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
70.17999999999999,,,,,,0
,,66.13879999999999,,64.68,,1
,,61.34880000000001,,56.42,,3
,,54.38380000000001,,37.16,,5
,,43.292999999999985,,25.69,,7
,,65.90839999999999,,51.38,,10
,,66.48619999999998,,44.95,,12
,,79.42180000000003,,58.720000000000006,,15
,,78.95380000000002,,47.71,,17
,,82.20160000000006,,41.74,,20


==> csv/FTSC-IAT/FTSC_cls_torrent_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
91.36,,,,,,0
,,63.248400000000004,,62.34,,1
,,55.337800000000016,,52.46,,3
,,51.80919999999998,,36.54,,5
,,39.6202,,26.26,,7
,,21.000600000000006,,2.3,,10
,,19.434799999999996,,4.12,,12
,,21.6658,,6.67,,15
,,7.501599999999999,,2.33,,17
,,2.4327999999999985,,2.38,,20


==> csv/FTSC-IAT/FTSC_cls_torrent_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
90.24,,,,,,0
,,66.73700000000001,,64.86,,1
,,75.64280000000001,,76.19,,3
,,85.63159999999996,,79.17,,5
,,69.1776,,68.42,,7
,,53.641200000000005,,14.29,,10
,,46.32619999999999,,11.76,,12
,,61.2948,,30.0,,15
,,43.269000000000005,,16.669999999999998,,17
,,46.16599999999998,,25.0,,20


==> csv/FTSC-IAT/FTSC_cls_torrent_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
92.5,,,,,,0
,,60.125,,60.0,,1
,,43.725,,40.0,,3
,,37.25,,23.75,,5
,,28.075,,16.25,,7
,,13.3,,1.25,,10
,,12.375,,2.5,,12
,,13.225,,3.75,,15
,,4.15,,1.25,,17
,,1.25,,1.25,,20


==> csv/FTSC-IAT/FTSC_cls_voip_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
74.46,,,,,,0
,,60.597400000000015,,60.24,,1
,,54.7596,,50.7,,3
,,38.583999999999996,,30.34,,5
,,31.070399999999992,,26.29,,7
,,32.350600000000014,,27.44,,10
,,30.468799999999998,,27.75,,12
,,27.760600000000004,,27.06,,15
,,27.230800000000027,,27.13,,17
,,27.142999999999986,,27.06,,20


==> csv/FTSC-IAT/FTSC_cls_voip_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
71.39,,,,,,0
,,64.12259999999998,,64.81,,1
,,68.10320000000003,,67.74,,3
,,69.70760000000001,,67.03,,5
,,71.70380000000002,,66.23,,7
,,78.7012,,76.47,,10
,,77.62140000000001,,74.65,,12
,,78.65739999999997,,77.27000000000001,,15
,,78.53180000000002,,78.46,,17
,,76.80879999999998,,77.27000000000001,,20


==> csv/FTSC-IAT/FTSC_cls_voip_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
77.81,,,,,,0
,,57.4462,,56.269999999999996,,1
,,45.8326,,40.510000000000005,,3
,,26.7196,,19.61,,5
,,19.845400000000005,,16.400000000000002,,7
,,20.372400000000003,,16.72,,10
,,18.958599999999997,,17.04,,12
,,16.854599999999998,,16.400000000000002,,15
,,16.47039999999999,,16.400000000000002,,17
,,16.48319999999999,,16.400000000000002,,20


==> csv/FTSC-PS/FTSC_cls_Acc.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
76.21,,,,,,0
,,56.13,,49.63,,1
,,52.6,,37.730000000000004,,3
,,41.260000000000005,,26.490000000000002,,5
,,45.910000000000004,,20.07,,7
,,46.379999999999995,,17.19,,10
,,42.38,,15.06,,12
,,32.53,,11.06,,15
,,34.2,,9.29,,17
,,29.830000000000002,,7.71,,20


==> csv/FTSC-PS/FTSC_cls_chat_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
58.25,,,,,,0
,,40.233200000000004,,37.21,,1
,,30.694000000000006,,20.27,,3
,,21.46760000000001,,12.84,,5
,,23.184199999999997,,21.87,,7
,,23.616400000000002,,18.18,,10
,,19.387999999999998,,15.75,,12
,,17.7634,,13.58,,15
,,17.130000000000006,,15.15,,17
,,20.342200000000005,,15.87,,20


==> csv/FTSC-PS/FTSC_cls_chat_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
58.25,,,,,,0
,,43.34599999999998,,46.379999999999995,,1
,,44.46539999999999,,33.33,,3
,,29.65319999999999,,14.29,,5
,,46.09840000000001,,56.00000000000001,,7
,,43.1324,,41.38,,10
,,35.59039999999999,,41.67,,12
,,21.60420000000001,,18.64,,15
,,18.659799999999997,,34.48,,17
,,27.248399999999993,,43.480000000000004,,20


==> csv/FTSC-PS/FTSC_cls_chat_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
58.25,,,,,,0
,,37.612399999999994,,31.069999999999997,,1
,,23.572400000000002,,14.56,,3
,,16.990399999999998,,11.65,,5
,,15.668199999999995,,13.59,,7
,,16.562399999999997,,11.65,,10
,,13.454999999999995,,9.71,,12
,,15.415999999999991,,10.68,,15
,,16.231199999999994,,9.71,,17
,,17.009199999999993,,9.71,,20


==> csv/FTSC-PS/FTSC_cls_email_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
91.02,,,,,,0
,,86.49140000000001,,81.69,,1
,,69.6828,,11.37,,3
,,42.266999999999996,,9.09,,5
,,26.362799999999996,,9.19,,7
,,12.880600000000001,,9.19,,10
,,14.29660000000001,,9.19,,12
,,13.111400000000003,,9.19,,15
,,13.937000000000003,,9.19,,17
,,14.912400000000002,,9.19,,20


==> csv/FTSC-PS/FTSC_cls_email_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
92.21,,,,,,0
,,90.76720000000002,,92.06,,1
,,86.53859999999999,,55.559999999999995,,3
,,76.8576,,44.440000000000005,,5
,,70.0954,,50.0,,7
,,51.87879999999999,,50.0,,10
,,54.85460000000001,,50.0,,12
,,52.31220000000001,,50.0,,15
,,49.37260000000001,,50.0,,17
,,47.39980000000001,,50.0,,20


==> csv/FTSC-PS/FTSC_cls_email_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
89.87,,,,,,0
,,82.7094,,73.42,,1
,,60.152400000000014,,6.329999999999999,,3
,,30.7332,,5.06,,5
,,16.96139999999999,,5.06,,7
,,7.4918,,5.06,,10
,,8.403200000000002,,5.06,,12
,,7.693600000000001,,5.06,,15
,,8.2258,,5.06,,17
,,9.1624,,5.06,,20


==> csv/FTSC-PS/FTSC_cls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
78.26,,,,,,0
,,51.804199999999994,,43.11,,1
,,55.87399999999999,,42.03,,3
,,46.4758,,25.05,,5
,,45.77999999999998,,23.0,,7
,,44.51259999999999,,19.52,,10
,,38.980199999999996,,14.96,,12
,,36.37499999999999,,11.45,,15
,,44.538000000000004,,8.58,,17
,,41.3854,,7.28,,20


==> csv/FTSC-PS/FTSC_cls_filetransfer_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
80.0,,,,,,0
,,58.87200000000001,,42.96,,1
,,51.14639999999999,,35.54,,3
,,46.82620000000001,,26.479999999999997,,5
,,46.55840000000001,,27.32,,7
,,54.439400000000006,,29.709999999999997,,10
,,53.2222,,20.75,,12
,,47.591399999999986,,19.17,,15
,,45.15599999999999,,11.799999999999999,,17
,,39.8266,,17.330000000000002,,20


==> csv/FTSC-PS/FTSC_cls_filetransfer_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
76.6,,,,,,0
,,46.517999999999994,,43.26,,1
,,61.730599999999995,,51.42,,3
,,46.38299999999998,,23.76,,5
,,45.28340000000001,,19.86,,7
,,38.0206,,14.540000000000001,,10
,,31.319400000000016,,11.700000000000001,,12
,,30.112999999999996,,8.16,,15
,,44.83000000000001,,6.74,,17
,,43.5884,,4.61,,20


==> csv/FTSC-PS/FTSC_cls_streaming_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
74.52,,,,,,0
,,56.867200000000004,,52.19,,1
,,49.80020000000001,,40.28,,3
,,40.388600000000004,,34.23,,5
,,42.4018,,22.19,,7
,,40.5648,,15.85,,10
,,40.09859999999999,,23.02,,12
,,37.2076,,9.44,,15
,,36.40160000000001,,7.61,,17
,,36.151399999999995,,2.97,,20


==> csv/FTSC-PS/FTSC_cls_streaming_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
78.28,,,,,,0
,,49.52099999999999,,44.629999999999995,,1
,,40.496399999999994,,32.4,,3
,,30.594,,26.150000000000002,,5
,,32.1006,,16.71,,7
,,32.791000000000004,,12.53,,10
,,33.20540000000001,,19.55,,12
,,32.5726,,9.25,,15
,,32.832799999999985,,7.42,,17
,,33.537800000000004,,2.5,,20


==> csv/FTSC-PS/FTSC_cls_streaming_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
71.1,,,,,,0
,,66.92679999999996,,62.839999999999996,,1
,,64.82539999999999,,53.21,,3
,,59.6788,,49.54,,5
,,62.88180000000002,,33.03,,7
,,53.69820000000001,,21.560000000000002,,10
,,51.22959999999999,,27.98,,12
,,43.780199999999994,,9.629999999999999,,15
,,41.48680000000001,,7.8,,17
,,40.2574,,3.6700000000000004,,20


==> csv/FTSC-PS/FTSC_cls_torrent_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
90.91000000000001,,,,,,0
,,45.350199999999994,,13.52,,1
,,11.0002,,2.04,,3
,,0.0,,0.0,,5
,,0.0,,0.0,,7
,,0.0,,0.0,,10
,,0.0,,0.0,,12
,,0.0,,0.0,,15
,,0.0,,0.0,,17
,,0.0,,0.0,,20


==> csv/FTSC-PS/FTSC_cls_torrent_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
88.24,,,,,,0
,,42.58000000000001,,14.71,,1
,,41.2066,,5.56,,3
,,36.444599999999994,,0.0,,5
,,33.732400000000005,,0.0,,7
,,12.2608,,0.0,,10
,,4.4510000000000005,,0.0,,12
,,21.0448,,0.0,,15
,,17.3968,,0.0,,17
,,20.299399999999995,,0.0,,20


==> csv/FTSC-PS/FTSC_cls_torrent_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
93.75,,,,,,0
,,50.525,,12.5,,1
,,6.45,,1.25,,3
,,2.55,,0.0,,5
,,3.775,,0.0,,7
,,1.3,,0.0,,10
,,0.575,,0.0,,12
,,4.3,,0.0,,15
,,6.075,,0.0,,17
,,7.65,,0.0,,20


==> csv/FTSC-PS/FTSC_cls_voip_f_score.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
73.98,,,,,,0
,,62.25180000000001,,58.43,,1
,,53.7158,,44.93,,3
,,46.64199999999999,,30.23,,5
,,45.0076,,19.52,,7
,,49.35620000000001,,19.4,,10
,,48.71700000000001,,12.47,,12
,,43.836999999999996,,12.7,,15
,,44.60879999999998,,10.46,,17
,,43.51159999999999,,10.43,,20


==> csv/FTSC-PS/FTSC_cls_voip_precision.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
70.85000000000001,,,,,,0
,,63.18019999999999,,61.4,,1
,,58.95380000000001,,52.1,,3
,,50.17180000000002,,30.520000000000003,,5
,,45.502399999999994,,17.37,,7
,,41.71620000000001,,15.55,,10
,,39.35960000000001,,9.78,,12
,,35.5836,,9.51,,15
,,40.6544,,7.79,,17
,,39.469600000000014,,7.920000000000001,,20


==> csv/FTSC-PS/FTSC_cls_voip_recall.csv <==
natural,port,rand,rand_port,AdvBurst,AdvBurst_port,AdvBurstOverHead
77.39,,,,,,0
,,61.42620000000001,,55.730000000000004,,1
,,49.496999999999986,,39.489999999999995,,3
,,43.879000000000005,,29.94,,5
,,44.8788,,22.29,,7
,,60.841200000000015,,25.8,,10
,,64.29979999999999,,17.2,,12
,,57.4202,,19.11,,15
,,50.32500000000001,,15.920000000000002,,17
,,49.363200000000006,,15.290000000000001,,20


==> csv/PC-P-End/pktcls_Acc.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
66.71000000000001,,,,,,0.0
,,45.61,,39.4,,5.0
,,48.6,,37.07,,10.0
,,45.56,,34.35,,15.0
,,46.88,,31.580000000000002,,20.0
,,45.75,,30.769999999999996,,25.0
,,45.78,,31.11,,30.0
,,46.28,,30.29,,35.0
,,45.06,,29.53,,40.0
,,46.19,,29.360000000000003,,45.0
,,44.61,,26.090000000000003,,50.0


==> csv/PC-P-End/pktcls_chat_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
57.75,,,,,,0.0
,,49.57,,49.33,,5.0
,,51.85,,46.35,,10.0
,,52.29,,46.9,,15.0
,,49.79,,48.58,,20.0
,,47.3,,43.98,,25.0
,,49.07,,41.84,,30.0
,,50.05,,43.02,,35.0
,,45.86,,37.94,,40.0
,,50.58,,36.78,,45.0
,,48.16,,26.71,,50.0


==> csv/PC-P-End/pktcls_chat_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
74.11,,,,,,0.0
,,63.01,,62.519999999999996,,5.0
,,64.29,,59.089999999999996,,10.0
,,62.83,,53.03,,15.0
,,53.879999999999995,,58.93000000000001,,20.0
,,57.599999999999994,,49.93,,25.0
,,56.279999999999994,,53.87,,30.0
,,59.07,,50.029999999999994,,35.0
,,50.449999999999996,,44.35,,40.0
,,58.01,,42.620000000000005,,45.0
,,60.08,,34.8,,50.0


==> csv/PC-P-End/pktcls_chat_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
47.31,,,,,,0.0
,,40.849999999999994,,40.73,,5.0
,,43.45,,38.129999999999995,,10.0
,,44.78,,42.04,,15.0
,,46.28,,41.32,,20.0
,,40.129999999999995,,39.300000000000004,,25.0
,,43.5,,34.2,,30.0
,,43.419999999999995,,37.74,,35.0
,,42.03,,33.15,,40.0
,,44.84,,32.35,,45.0
,,40.19,,21.67,,50.0


==> csv/PC-P-End/pktcls_email_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
64.53,,,,,,0.0
,,50.47,,48.74,,5.0
,,43.07,,44.21,,10.0
,,46.66,,44.34,,15.0
,,40.81,,41.53,,20.0
,,40.43,,36.53,,25.0
,,39.12,,31.99,,30.0
,,39.53,,36.74,,35.0
,,36.32,,34.13,,40.0
,,33.95,,26.72,,45.0
,,38.17,,21.25,,50.0


==> csv/PC-P-End/pktcls_email_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
59.97,,,,,,0.0
,,50.970000000000006,,52.09,,5.0
,,47.07,,47.61,,10.0
,,54.06999999999999,,53.75,,15.0
,,52.290000000000006,,53.09,,20.0
,,52.04,,47.839999999999996,,25.0
,,56.56,,45.43,,30.0
,,51.970000000000006,,54.21,,35.0
,,47.86,,45.09,,40.0
,,46.35,,34.92,,45.0
,,45.48,,24.46,,50.0


==> csv/PC-P-End/pktcls_email_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
69.84,,,,,,0.0
,,49.980000000000004,,45.79,,5.0
,,39.7,,41.260000000000005,,10.0
,,41.04,,37.74,,15.0
,,33.46,,34.1,,20.0
,,33.050000000000004,,29.549999999999997,,25.0
,,29.9,,24.69,,30.0
,,31.89,,27.79,,35.0
,,29.270000000000003,,27.450000000000003,,40.0
,,26.779999999999998,,21.64,,45.0
,,32.879999999999995,,18.790000000000003,,50.0


==> csv/PC-P-End/pktcls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
72.03,,,,,,0.0
,,45.02,,37.92,,5.0
,,47.13,,38.29,,10.0
,,45.08,,37.36,,15.0
,,45.62,,35.1,,20.0
,,44.4,,35.81,,25.0
,,45.33,,33.77,,30.0
,,44.43,,36.19,,35.0
,,45.56,,34.51,,40.0
,,45.54,,34.4,,45.0
,,44.79,,34.76,,50.0


==> csv/PC-P-End/pktcls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
67.51,,,,,,0.0
,,30.919999999999998,,25.95,,5.0
,,33.73,,26.779999999999998,,10.0
,,31.840000000000003,,25.35,,15.0
,,32.42,,23.41,,20.0
,,31.06,,24.09,,25.0
,,31.8,,22.68,,30.0
,,31.209999999999997,,24.57,,35.0
,,32.269999999999996,,23.13,,40.0
,,32.300000000000004,,23.22,,45.0
,,31.430000000000003,,23.5,,50.0


==> csv/PC-P-End/pktcls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
77.19,,,,,,0.0
,,82.77,,70.36,,5.0
,,78.17,,67.17999999999999,,10.0
,,77.19,,71.0,,15.0
,,76.96,,70.13000000000001,,20.0
,,77.82,,69.77,,25.0
,,78.88,,66.12,,30.0
,,77.10000000000001,,68.66,,35.0
,,77.44,,67.93,,40.0
,,77.14999999999999,,66.31,,45.0
,,77.9,,66.75999999999999,,50.0


==> csv/PC-P-End/pktcls_streaming_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
44.77,,,,,,0.0
,,15.88,,6.14,,5.0
,,16.93,,5.55,,10.0
,,15.53,,3.31,,15.0
,,13.81,,5.01,,20.0
,,13.1,,4.01,,25.0
,,13.04,,4.24,,30.0
,,14.09,,4.07,,35.0
,,12.79,,4.77,,40.0
,,12.31,,4.43,,45.0
,,12.37,,3.37,,50.0


==> csv/PC-P-End/pktcls_streaming_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
48.08,,,,,,0.0
,,30.159999999999997,,12.15,,5.0
,,27.05,,13.020000000000001,,10.0
,,21.69,,4.82,,15.0
,,24.54,,9.42,,20.0
,,22.64,,7.5200000000000005,,25.0
,,22.43,,8.99,,30.0
,,25.5,,7.489999999999999,,35.0
,,22.89,,10.03,,40.0
,,20.36,,10.89,,45.0
,,20.549999999999997,,6.02,,50.0


==> csv/PC-P-End/pktcls_streaming_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
41.88,,,,,,0.0
,,10.780000000000001,,4.109999999999999,,5.0
,,12.32,,3.53,,10.0
,,12.09,,2.52,,15.0
,,9.610000000000001,,3.4099999999999997,,20.0
,,9.22,,2.73,,25.0
,,9.19,,2.77,,30.0
,,9.73,,2.79,,35.0
,,8.870000000000001,,3.1300000000000003,,40.0
,,8.82,,2.78,,45.0
,,8.85,,2.34,,50.0


==> csv/PC-P-End/pktcls_torrent_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
73.29,,,,,,0.0
,,29.68,,16.06,,5.0
,,54.66,,10.53,,10.0
,,38.58,,2.64,,15.0
,,49.81,,1.36,,20.0
,,49.88,,1.45,,25.0
,,49.8,,1.28,,30.0
,,49.88,,1.06,,35.0
,,49.74,,1.18,,40.0
,,49.86,,1.09,,45.0
,,49.81,,1.3,,50.0


==> csv/PC-P-End/pktcls_torrent_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
69.66,,,,,,0.0
,,88.17,,35.339999999999996,,5.0
,,84.61,,13.900000000000002,,10.0
,,88.3,,12.22,,15.0
,,88.38000000000001,,3.1300000000000003,,20.0
,,88.11,,2.98,,25.0
,,88.03999999999999,,2.4,,30.0
,,88.09,,1.7399999999999998,,35.0
,,87.94999999999999,,2.55,,40.0
,,88.19,,1.8599999999999999,,45.0
,,88.14999999999999,,2.15,,50.0


==> csv/PC-P-End/pktcls_torrent_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
77.33,,,,,,0.0
,,17.84,,10.39,,5.0
,,40.37,,8.469999999999999,,10.0
,,24.68,,1.48,,15.0
,,34.68,,0.8699999999999999,,20.0
,,34.79,,0.96,,25.0
,,34.72,,0.8699999999999999,,30.0
,,34.79,,0.76,,35.0
,,34.68,,0.77,,40.0
,,34.75,,0.77,,45.0
,,34.71,,0.9299999999999999,,50.0


==> csv/PC-P-End/pktcls_voip_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
80.5,,,,,,0.0
,,71.24,,69.96,,5.0
,,68.22,,68.58,,10.0
,,68.37,,60.05,,15.0
,,68.39,,49.76,,20.0
,,67.7,,49.97,,25.0
,,65.38,,58.03,,30.0
,,67.14,,49.6,,35.0
,,64.14,,49.26,,40.0
,,67.68,,52.96,,45.0
,,62.47,,46.84,,50.0


==> csv/PC-P-End/pktcls_voip_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
76.33,,,,,,0.0
,,68.96,,70.23,,5.0
,,65.83,,70.24000000000001,,10.0
,,66.28,,65.84,,15.0
,,65.64,,58.39,,20.0
,,65.4,,59.089999999999996,,25.0
,,63.260000000000005,,61.96,,30.0
,,63.83,,56.93,,35.0
,,61.370000000000005,,55.53,,40.0
,,64.02,,59.08,,45.0
,,60.419999999999995,,55.19,,50.0


==> csv/PC-P-End/pktcls_voip_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.15,,,,,,0.0
,,73.67,,69.69999999999999,,5.0
,,70.8,,67.0,,10.0
,,70.59,,55.19,,15.0
,,71.38,,43.36,,20.0
,,70.16,,43.29,,25.0
,,67.65,,54.56999999999999,,30.0
,,70.81,,43.95,,35.0
,,67.17999999999999,,44.269999999999996,,40.0
,,71.78,,47.99,,45.0
,,64.67,,40.69,,50.0


==> csv/PC-P-Start/pktcls_Acc.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
66.71000000000001,,,,,,0.0
,,35.23,,16.09,,5.0
,,36.870000000000005,,7.39,,10.0
,,36.13,,4.34,,15.0
,,33.45,,3.3099999999999996,,20.0
,,29.439999999999998,,1.91,,25.0
,,27.0,,0.73,,30.0
,,29.18,,0.53,,35.0
,,29.7,,0.3,,40.0
,,28.49,,0.88,,45.0
,,27.71,,0.33,,50.0


==> csv/PC-P-Start/pktcls_chat_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
57.75,,,,,,0.0
,,34.47,,26.46,,5.0
,,29.0,,9.23,,10.0
,,38.98,,10.71,,15.0
,,32.11,,13.4,,20.0
,,29.56,,5.65,,25.0
,,14.59,,0.85,,30.0
,,11.77,,0.32,,35.0
,,14.75,,0.33,,40.0
,,11.14,,0.23,,45.0
,,9.34,,0.34,,50.0


==> csv/PC-P-Start/pktcls_chat_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
74.11,,,,,,0.0
,,40.26,,26.650000000000002,,5.0
,,40.67,,7.95,,10.0
,,46.83,,7.28,,15.0
,,42.620000000000005,,10.76,,20.0
,,39.48,,4.6,,25.0
,,21.67,,0.74,,30.0
,,17.630000000000003,,0.27999999999999997,,35.0
,,20.7,,0.3,,40.0
,,16.49,,0.2,,45.0
,,17.2,,0.3,,50.0


==> csv/PC-P-Start/pktcls_chat_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
47.31,,,,,,0.0
,,30.130000000000003,,26.27,,5.0
,,22.53,,11.0,,10.0
,,33.379999999999995,,20.22,,15.0
,,25.759999999999998,,17.740000000000002,,20.0
,,23.630000000000003,,7.32,,25.0
,,11.0,,1.0,,30.0
,,8.83,,0.37,,35.0
,,11.459999999999999,,0.36,,40.0
,,8.41,,0.27,,45.0
,,6.41,,0.38999999999999996,,50.0


==> csv/PC-P-Start/pktcls_email_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
64.53,,,,,,0.0
,,31.44,,12.04,,5.0
,,29.04,,1.6,,10.0
,,23.02,,2.11,,15.0
,,11.26,,2.02,,20.0
,,4.95,,2.01,,25.0
,,3.41,,2.04,,30.0
,,31.12,,1.81,,35.0
,,27.57,,1.65,,40.0
,,12.72,,1.8,,45.0
,,32.19,,1.97,,50.0


==> csv/PC-P-Start/pktcls_email_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
59.97,,,,,,0.0
,,31.069999999999997,,12.76,,5.0
,,30.4,,2.85,,10.0
,,29.57,,15.590000000000002,,15.0
,,13.19,,18.07,,20.0
,,5.7700000000000005,,22.5,,25.0
,,5.1499999999999995,,21.41,,30.0
,,36.04,,14.01,,35.0
,,34.35,,8.17,,40.0
,,29.75,,45.65,,45.0
,,36.03,,19.45,,50.0


==> csv/PC-P-Start/pktcls_email_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
69.84,,,,,,0.0
,,31.819999999999997,,11.39,,5.0
,,27.79,,1.11,,10.0
,,18.84,,1.13,,15.0
,,9.82,,1.0699999999999998,,20.0
,,4.33,,1.05,,25.0
,,2.55,,1.0699999999999998,,30.0
,,27.38,,0.97,,35.0
,,23.02,,0.9199999999999999,,40.0
,,8.09,,0.9199999999999999,,45.0
,,29.09,,1.04,,50.0


==> csv/PC-P-Start/pktcls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
72.03,,,,,,0.0
,,42.45,,5.3,,5.0
,,43.31,,3.51,,10.0
,,42.74,,0.73,,15.0
,,42.09,,0.57,,20.0
,,41.78,,1.53,,25.0
,,39.11,,1.14,,30.0
,,42.04,,1.09,,35.0
,,42.0,,0.4,,40.0
,,42.81,,1.97,,45.0
,,42.42,,0.52,,50.0


==> csv/PC-P-Start/pktcls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
67.51,,,,,,0.0
,,29.25,,3.81,,5.0
,,30.94,,2.48,,10.0
,,30.19,,0.52,,15.0
,,29.42,,0.41000000000000003,,20.0
,,29.189999999999998,,1.0699999999999998,,25.0
,,26.61,,0.79,,30.0
,,28.89,,0.75,,35.0
,,28.53,,0.27999999999999997,,40.0
,,28.860000000000003,,1.3599999999999999,,45.0
,,28.449999999999996,,0.36,,50.0


==> csv/PC-P-Start/pktcls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
77.19,,,,,,0.0
,,77.39,,8.690000000000001,,5.0
,,72.16,,6.02,,10.0
,,73.13,,1.2,,15.0
,,73.92999999999999,,0.9299999999999999,,20.0
,,73.44000000000001,,2.67,,25.0
,,73.72999999999999,,2.0500000000000003,,30.0
,,77.19,,1.97,,35.0
,,79.56,,0.7100000000000001,,40.0
,,82.88,,3.5900000000000003,,45.0
,,83.32000000000001,,0.95,,50.0


==> csv/PC-P-Start/pktcls_streaming_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
44.77,,,,,,0.0
,,14.34,,1.77,,5.0
,,19.32,,0.84,,10.0
,,17.54,,0.86,,15.0
,,16.71,,0.16,,20.0
,,16.03,,0.78,,25.0
,,16.39,,0.49,,30.0
,,13.76,,0.07,,35.0
,,12.54,,0.17,,40.0
,,10.07,,0.37,,45.0
,,7.12,,0.07,,50.0


==> csv/PC-P-Start/pktcls_streaming_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
48.08,,,,,,0.0
,,16.34,,1.95,,5.0
,,19.11,,0.8699999999999999,,10.0
,,16.85,,6.09,,15.0
,,16.55,,0.72,,20.0
,,14.52,,0.7799999999999999,,25.0
,,15.260000000000002,,0.5,,30.0
,,12.94,,0.06999999999999999,,35.0
,,12.76,,0.16999999999999998,,40.0
,,10.290000000000001,,0.38999999999999996,,45.0
,,7.82,,0.08,,50.0


==> csv/PC-P-Start/pktcls_streaming_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
41.88,,,,,,0.0
,,12.770000000000001,,1.6199999999999999,,5.0
,,19.53,,0.8099999999999999,,10.0
,,18.279999999999998,,0.45999999999999996,,15.0
,,16.869999999999997,,0.09,,20.0
,,17.89,,0.79,,25.0
,,17.71,,0.48,,30.0
,,14.7,,0.06999999999999999,,35.0
,,12.33,,0.16999999999999998,,40.0
,,9.85,,0.36,,45.0
,,6.54,,0.06999999999999999,,50.0


==> csv/PC-P-Start/pktcls_torrent_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
73.29,,,,,,0.0
,,28.35,,18.07,,5.0
,,41.3,,19.39,,10.0
,,25.97,,6.24,,15.0
,,27.71,,1.74,,20.0
,,24.4,,0.02,,25.0
,,22.36,,0.0,,30.0
,,20.74,,0.0,,35.0
,,18.53,,nan,,40.0
,,17.44,,nan,,45.0
,,14.0,,nan,,50.0


==> csv/PC-P-Start/pktcls_torrent_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
69.66,,,,,,0.0
,,83.6,,41.28,,5.0
,,90.97,,85.06,,10.0
,,89.91,,24.66,,15.0
,,92.71000000000001,,12.01,,20.0
,,93.87,,0.09,,25.0
,,93.51,,0.66,,30.0
,,94.26,,0.16999999999999998,,35.0
,,94.73,,0.0,,40.0
,,93.36,,0.0,,45.0
,,91.44,,0.0,,50.0


==> csv/PC-P-Start/pktcls_torrent_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
77.33,,,,,,0.0
,,17.07,,11.57,,5.0
,,26.71,,10.94,,10.0
,,15.18,,3.5700000000000003,,15.0
,,16.29,,0.9400000000000001,,20.0
,,14.02,,0.01,,25.0
,,12.7,,0.0,,30.0
,,11.65,,0.0,,35.0
,,10.27,,0.0,,40.0
,,9.62,,0.0,,45.0
,,7.580000000000001,,0.0,,50.0


==> csv/PC-P-Start/pktcls_voip_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
80.5,,,,,,0.0
,,49.74,,42.69,,5.0
,,50.18,,15.36,,10.0
,,54.62,,0.3,,15.0
,,48.11,,0.18,,20.0
,,33.9,,0.1,,25.0
,,33.58,,0.08,,30.0
,,39.1,,0.07,,35.0
,,41.92,,0.08,,40.0
,,40.78,,0.07,,45.0
,,35.17,,0.04,,50.0


==> csv/PC-P-Start/pktcls_voip_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
76.33,,,,,,0.0
,,67.92,,53.1,,5.0
,,58.230000000000004,,25.75,,10.0
,,66.66,,0.61,,15.0
,,57.730000000000004,,0.16,,20.0
,,49.03,,0.35000000000000003,,25.0
,,48.99,,0.12,,30.0
,,53.73,,0.12,,35.0
,,54.379999999999995,,0.11,,40.0
,,48.35,,0.11,,45.0
,,41.19,,0.06,,50.0


==> csv/PC-P-Start/pktcls_voip_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.15,,,,,,0.0
,,39.24,,35.69,,5.0
,,44.09,,10.94,,10.0
,,46.27,,0.2,,15.0
,,41.24,,0.21,,20.0
,,25.91,,0.06,,25.0
,,25.540000000000003,,0.06,,30.0
,,30.73,,0.05,,35.0
,,34.11,,0.06,,40.0
,,35.260000000000005,,0.05,,45.0
,,30.69,,0.03,,50.0


==> csv/pc_end/pktcls_Acc.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
88.09,71.73,,,,,0.0
,,80.92,57.58,60.46,41.760000000000005,5.0
,,72.78,55.720000000000006,45.75,33.78,10.0
,,67.81,51.080000000000005,36.42,30.380000000000003,15.0
,,69.42,52.400000000000006,36.32,29.26,20.0
,,69.71000000000001,52.959999999999994,34.25,27.47,25.0
,,69.57,52.55,33.129999999999995,26.939999999999998,30.0
,,68.88,52.14,31.430000000000003,26.99,35.0
,,68.01,51.629999999999995,30.680000000000003,25.85,40.0
,,68.87,52.15,29.24,25.47,45.0
,,69.42,51.89,27.800000000000004,22.6,50.0


==> csv/pc_end/pktcls_chat_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
80.66,58.54,,,,,0.0
,,73.23,48.88,59.88,44.09,5.0
,,69.0,45.57,58.46,41.77,10.0
,,67.44,44.66,54.32,38.8,15.0
,,68.32,44.12,51.53,36.18,20.0
,,68.72,43.35,49.25,33.24,25.0
,,68.8,42.55,41.61,30.6,30.0
,,66.31,41.69,38.85,28.43,35.0
,,65.61,42.15,40.45,28.95,40.0
,,64.8,41.5,38.47,27.08,45.0
,,68.29,40.43,37.04,25.6,50.0


==> csv/pc_end/pktcls_chat_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.35000000000001,64.12,,,,,0.0
,,77.58,61.44,61.42999999999999,55.61000000000001,5.0
,,71.58,61.86000000000001,62.57,57.50999999999999,10.0
,,72.92,62.67,59.72,52.0,15.0
,,72.48,62.32,56.74,52.5,20.0
,,71.91,62.51,59.660000000000004,56.489999999999995,25.0
,,72.42,63.44,54.169999999999995,57.74,30.0
,,72.47,64.2,48.699999999999996,43.99,35.0
,,72.52,63.04,49.03,50.160000000000004,40.0
,,73.41,63.260000000000005,50.92,47.19,45.0
,,73.54,61.45,47.85,44.629999999999995,50.0


==> csv/pc_end/pktcls_chat_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
76.44999999999999,53.86,,,,,0.0
,,69.34,40.58,58.41,36.52,5.0
,,66.60000000000001,36.07,54.86,32.79,10.0
,,62.72,34.69,49.82,30.94,15.0
,,64.62,34.150000000000006,47.199999999999996,27.6,20.0
,,65.8,33.18,41.93,23.549999999999997,25.0
,,65.52,32.01,33.78,20.82,30.0
,,61.11,30.869999999999997,32.31,21.0,35.0
,,59.91,31.66,34.42,20.349999999999998,40.0
,,57.99999999999999,30.880000000000003,30.91,18.990000000000002,45.0
,,63.739999999999995,30.130000000000003,30.209999999999997,17.95,50.0


==> csv/pc_end/pktcls_email_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
70.23,46.6,,,,,0.0
,,62.09,37.61,51.21,25.2,5.0
,,61.79,35.41,48.36,27.84,10.0
,,65.49,40.72,41.77,24.47,15.0
,,63.49,35.13,38.55,24.53,20.0
,,63.91,34.84,40.82,19.26,25.0
,,64.04,34.05,43.24,23.51,30.0
,,64.87,33.98,42.14,20.32,35.0
,,61.71,32.55,33.48,12.33,40.0
,,63.7,34.54,32.42,7.04,45.0
,,61.9,31.07,28.25,4.29,50.0


==> csv/pc_end/pktcls_email_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
65.77,53.779999999999994,,,,,0.0
,,67.25,56.06,52.910000000000004,31.290000000000003,5.0
,,64.53999999999999,55.98,51.129999999999995,42.77,10.0
,,63.2,57.010000000000005,42.59,37.91,15.0
,,65.74,60.12,39.07,41.22,20.0
,,70.95,62.11,47.160000000000004,28.439999999999998,25.0
,,65.12,58.220000000000006,59.79,34.43,30.0
,,67.2,61.17,61.85000000000001,31.31,35.0
,,61.519999999999996,59.78,45.53,21.3,40.0
,,61.14000000000001,64.03,52.83,13.15,45.0
,,66.75,65.58,61.78,6.74,50.0


==> csv/pc_end/pktcls_email_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
75.35,41.11,,,,,0.0
,,57.66,28.299999999999997,49.61,21.09,5.0
,,59.27,25.89,45.87,20.64,10.0
,,67.96,31.669999999999998,40.99,18.07,15.0
,,61.39,24.82,38.04,17.46,20.0
,,58.14,24.21,35.99,14.56,25.0
,,62.99,24.060000000000002,33.87,17.849999999999998,30.0
,,62.7,23.52,31.96,15.040000000000001,35.0
,,61.91,22.36,26.47,8.68,40.0
,,66.49000000000001,23.65,23.39,4.81,45.0
,,57.709999999999994,20.36,18.310000000000002,3.15,50.0


==> csv/pc_end/pktcls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
94.14,80.88,,,,,0.0
,,84.64,53.83,46.91,28.68,5.0
,,80.34,55.14,44.51,25.8,10.0
,,77.61,53.8,44.61,28.2,15.0
,,77.56,54.66,44.13,28.07,20.0
,,77.29,54.7,43.17,29.15,25.0
,,76.83,53.85,42.41,28.49,30.0
,,76.59,54.01,40.7,29.43,35.0
,,76.7,54.06,40.3,32.87,40.0
,,76.67,54.53,40.93,29.3,45.0
,,77.12,54.98,40.77,32.28,50.0


==> csv/pc_end/pktcls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
98.41,79.10000000000001,,,,,0.0
,,78.86999999999999,39.31,46.339999999999996,21.05,5.0
,,73.61999999999999,41.06,42.809999999999995,19.439999999999998,10.0
,,69.15,39.4,43.1,22.33,15.0
,,68.93,40.400000000000006,42.46,23.02,20.0
,,68.75,40.37,41.8,24.66,25.0
,,67.9,39.379999999999995,41.18,24.19,30.0
,,67.36,39.550000000000004,38.21,25.009999999999998,35.0
,,67.53,39.660000000000004,38.36,30.080000000000002,40.0
,,67.5,40.160000000000004,40.22,25.169999999999998,45.0
,,68.24,40.69,40.53,31.009999999999998,50.0


==> csv/pc_end/pktcls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
90.23,82.75,,,,,0.0
,,91.32000000000001,85.37,47.49,44.98,5.0
,,88.41,83.89999999999999,46.35,38.36,10.0
,,88.42,84.81,46.239999999999995,38.24,15.0
,,88.67,84.5,45.94,35.96,20.0
,,88.24,84.81,44.629999999999995,35.65,25.0
,,88.46000000000001,85.13,43.71,34.660000000000004,30.0
,,88.74,85.14,43.54,35.75,35.0
,,88.75999999999999,84.89999999999999,42.449999999999996,36.24,40.0
,,88.73,84.93,41.660000000000004,35.06,45.0
,,88.64999999999999,84.74000000000001,41.02,33.660000000000004,50.0


==> csv/pc_end/pktcls_streaming_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.34,57.96,,,,,0.0
,,75.71,38.91,58.0,35.22,5.0
,,64.74,39.03,42.24,25.47,10.0
,,57.57,34.1,19.1,14.08,15.0
,,59.75,34.55,18.96,12.44,20.0
,,59.94,35.64,18.36,11.28,25.0
,,60.13,35.84,18.66,11.61,30.0
,,60.2,35.66,20.12,12.13,35.0
,,59.73,35.58,18.93,12.27,40.0
,,60.47,35.36,17.87,13.12,45.0
,,60.13,34.88,19.01,9.87,50.0


==> csv/pc_end/pktcls_streaming_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
79.96,66.12,,,,,0.0
,,74.26,57.96,60.260000000000005,50.690000000000005,5.0
,,57.99999999999999,47.44,35.6,25.990000000000002,10.0
,,49.24,37.22,16.53,13.139999999999999,15.0
,,52.49,38.0,17.119999999999997,11.31,20.0
,,52.87,40.42,16.12,10.09,25.0
,,53.269999999999996,41.06,16.650000000000002,10.459999999999999,30.0
,,53.21,40.510000000000005,18.240000000000002,10.620000000000001,35.0
,,52.349999999999994,39.95,17.21,11.57,40.0
,,53.52,39.72,15.15,11.899999999999999,45.0
,,52.94,38.47,15.950000000000001,8.3,50.0


==> csv/pc_end/pktcls_streaming_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
91.5,51.59,,,,,0.0
,,77.21000000000001,29.28,55.910000000000004,26.99,5.0
,,73.25,33.160000000000004,51.910000000000004,24.98,10.0
,,69.3,31.47,22.63,15.17,15.0
,,69.33,31.680000000000003,21.25,13.83,20.0
,,69.19,31.869999999999997,21.310000000000002,12.8,25.0
,,69.01,31.790000000000003,21.23,13.04,30.0
,,69.31,31.840000000000003,22.439999999999998,14.14,35.0
,,69.53,32.07,21.04,13.059999999999999,40.0
,,69.49,31.86,21.78,14.610000000000001,45.0
,,69.59,31.900000000000002,23.52,12.16,50.0


==> csv/pc_end/pktcls_torrent_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.63,84.75,,,,,0.0
,,94.28,73.95,63.24,45.47,5.0
,,82.2,69.77,15.66,19.37,10.0
,,66.44,55.29,7.62,12.66,15.0
,,72.72,60.09,10.78,12.28,20.0
,,72.76,60.04,7.6,11.57,25.0
,,72.61,59.99,9.23,9.28,30.0
,,72.66,60.05,7.99,10.69,35.0
,,72.65,60.08,8.83,10.3,40.0
,,72.65,60.1,7.49,10.98,45.0
,,72.78,60.22,7.17,7.13,50.0


==> csv/pc_end/pktcls_torrent_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.3,75.42,,,,,0.0
,,99.16,95.99,57.699999999999996,54.800000000000004,5.0
,,99.52,98.02,17.71,28.799999999999997,10.0
,,98.95,97.86,7.75,16.71,15.0
,,99.17,97.66,10.33,14.92,20.0
,,99.18,97.65,7.2700000000000005,12.75,25.0
,,98.71,97.7,8.469999999999999,9.78,30.0
,,98.81,98.0,7.359999999999999,12.67,35.0
,,98.91,98.04,8.110000000000001,9.35,40.0
,,98.76,98.16,6.92,11.34,45.0
,,98.96000000000001,98.00999999999999,6.4,6.909999999999999,50.0


==> csv/pc_end/pktcls_torrent_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.97,96.72,,,,,0.0
,,89.86,60.14000000000001,69.95,38.85,5.0
,,70.00999999999999,54.16,14.030000000000001,14.59,10.0
,,50.01,38.53,7.5,10.190000000000001,15.0
,,57.410000000000004,43.4,11.28,10.43,20.0
,,57.45,43.35,7.960000000000001,10.59,25.0
,,57.43000000000001,43.28,10.14,8.83,30.0
,,57.46,43.29,8.74,9.25,35.0
,,57.410000000000004,43.309999999999995,9.700000000000001,11.469999999999999,40.0
,,57.46,43.309999999999995,8.16,10.65,45.0
,,57.56,43.46,8.14,7.37,50.0


==> csv/pc_end/pktcls_voip_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.83,76.84,,,,,0.0
,,81.29,73.9,77.81,66.88,5.0
,,72.0,69.73,70.23,59.76,10.0
,,71.31,65.35,65.47,60.54,15.0
,,71.6,67.45,66.31,59.17,20.0
,,72.54,68.74,61.31,55.66,25.0
,,72.18,68.58,59.1,56.39,30.0
,,70.24,66.82,53.44,54.67,35.0
,,67.82,64.79,51.63,49.89,40.0
,,71.36,66.31,49.66,50.25,45.0
,,71.94,66.08,44.76,46.42,50.0


==> csv/pc_end/pktcls_voip_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
87.24,73.35000000000001,,,,,0.0
,,79.99000000000001,69.12,82.39,66.25999999999999,5.0
,,75.09,63.09,78.67,57.199999999999996,10.0
,,75.11,61.519999999999996,76.94,59.41,15.0
,,74.29,61.660000000000004,78.42,56.37,20.0
,,73.88,61.529999999999994,67.17,53.059999999999995,25.0
,,75.57000000000001,62.09,61.62,53.66,30.0
,,71.89999999999999,59.9,57.02,51.800000000000004,35.0
,,70.67999999999999,58.47,55.78999999999999,47.089999999999996,40.0
,,73.11999999999999,59.0,53.779999999999994,47.010000000000005,45.0
,,73.25,58.39,50.980000000000004,45.21,50.0


==> csv/pc_end/pktcls_voip_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
84.47,80.67,,,,,0.0
,,82.63000000000001,79.39,73.71,67.51,5.0
,,69.16,77.92999999999999,63.43,62.57,10.0
,,67.86999999999999,69.67999999999999,56.98,61.72,15.0
,,69.1,74.42999999999999,57.440000000000005,62.260000000000005,20.0
,,71.25,77.86,56.38999999999999,58.52,25.0
,,69.08,76.58,56.779999999999994,59.419999999999995,30.0
,,68.65,75.55,50.28,57.879999999999995,35.0
,,65.18,72.65,48.04,53.05,40.0
,,69.67999999999999,75.68,46.12,53.959999999999994,45.0
,,70.67,76.11,39.900000000000006,47.69,50.0


==> csv/pc_start/pktcls_Acc.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
88.09,71.73,,,,,0.0
,,78.21000000000001,56.269999999999996,28.02,18.89,5.0
,,71.78,54.33,10.56,12.31,10.0
,,68.99,51.480000000000004,6.11,10.31,15.0
,,70.76,52.28,8.85,6.22,20.0
,,72.28,53.44,4.17,4.25,25.0
,,71.92,52.99,4.2,2.22,30.0
,,71.77,52.42,2.78,2.93,35.0
,,70.91,52.86,1.67,1.4500000000000002,40.0
,,70.36,52.03,1.68,1.8599999999999999,45.0
,,71.50999999999999,52.51,1.04,1.76,50.0


==> csv/pc_start/pktcls_chat_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
80.66,58.54,,,,,0.0
,,65.4,37.93,45.33,27.69,5.0
,,60.27,34.87,23.68,19.64,10.0
,,57.8,32.11,14.63,14.89,15.0
,,58.77,33.25,15.91,17.01,20.0
,,58.91,33.03,10.22,9.44,25.0
,,59.71,32.62,7.52,3.93,30.0
,,60.89,31.19,4.76,7.53,35.0
,,57.89,30.89,1.72,1.79,40.0
,,58.22,31.38,2.02,6.06,45.0
,,55.77,30.7,0.89,0.53,50.0


==> csv/pc_start/pktcls_chat_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.35000000000001,64.12,,,,,0.0
,,68.76,56.169999999999995,57.709999999999994,54.25,5.0
,,59.64,53.87,26.900000000000002,48.339999999999996,10.0
,,61.150000000000006,55.14,15.690000000000001,39.410000000000004,15.0
,,59.75,53.64,18.55,38.72,20.0
,,61.68,54.690000000000005,9.83,13.18,25.0
,,60.33,54.93,8.53,4.58,30.0
,,63.23,55.489999999999995,6.94,30.15,35.0
,,60.51,56.97,2.32,10.489999999999998,40.0
,,61.89,58.25,3.88,46.81,45.0
,,63.55,57.28,1.5699999999999998,12.16,50.0


==> csv/pc_start/pktcls_chat_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
76.44999999999999,53.86,,,,,0.0
,,62.35000000000001,28.63,37.32,18.59,5.0
,,60.91,25.779999999999998,21.15,12.32,10.0
,,54.800000000000004,22.650000000000002,13.700000000000001,9.180000000000001,15.0
,,57.830000000000005,24.09,13.930000000000001,10.9,20.0
,,56.379999999999995,23.66,10.65,7.35,25.0
,,59.099999999999994,23.200000000000003,6.72,3.44,30.0
,,58.720000000000006,21.69,3.62,4.3,35.0
,,55.48,21.19,1.37,0.98,40.0
,,54.96,21.47,1.37,3.2399999999999998,45.0
,,49.68,20.97,0.62,0.27,50.0


==> csv/pc_start/pktcls_email_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
70.23,46.6,,,,,0.0
,,46.75,33.39,28.91,16.5,5.0
,,28.0,26.33,2.8,13.52,10.0
,,28.88,22.72,1.98,8.66,15.0
,,25.7,23.57,4.89,4.81,20.0
,,30.55,25.09,3.85,4.1,25.0
,,26.6,26.14,1.66,2.71,30.0
,,27.68,26.9,1.29,1.61,35.0
,,27.25,27.35,4.01,2.77,40.0
,,24.55,26.23,2.88,4.63,45.0
,,25.31,26.31,2.78,3.23,50.0


==> csv/pc_start/pktcls_email_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
65.77,53.779999999999994,,,,,0.0
,,44.13,43.1,21.43,14.45,5.0
,,37.269999999999996,35.49,2.35,11.690000000000001,10.0
,,46.25,38.24,2.11,9.02,15.0
,,47.53,44.65,6.09,7.01,20.0
,,50.59,47.0,4.21,14.44,25.0
,,50.160000000000004,47.12,2.4,11.16,30.0
,,55.84,44.61,2.22,4.6899999999999995,35.0
,,47.36,45.190000000000005,12.41,11.32,40.0
,,45.04,46.410000000000004,16.39,31.490000000000002,45.0
,,54.86,49.16,33.45,40.35,50.0


==> csv/pc_start/pktcls_email_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
75.35,41.11,,,,,0.0
,,49.7,27.250000000000004,44.43,19.24,5.0
,,22.42,20.93,3.47,16.03,10.0
,,21.0,16.16,1.8599999999999999,8.33,15.0
,,17.61,16.009999999999998,4.08,3.66,20.0
,,21.88,17.11,3.54,2.39,25.0
,,18.099999999999998,18.09,1.27,1.54,30.0
,,18.4,19.259999999999998,0.91,0.97,35.0
,,19.13,19.61,2.39,1.58,40.0
,,16.869999999999997,18.279999999999998,1.58,2.5,45.0
,,16.45,17.96,1.4500000000000002,1.68,50.0


==> csv/pc_start/pktcls_filetransfer_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
94.14,80.88,,,,,0.0
,,87.03,55.21,40.91,10.52,5.0
,,80.45,55.44,15.62,5.21,10.0
,,77.43,55.08,10.56,4.14,15.0
,,78.71,53.32,14.76,4.17,20.0
,,79.36,53.48,8.37,4.03,25.0
,,78.73,53.59,8.22,3.49,30.0
,,77.72,53.2,6.94,2.92,35.0
,,78.43,53.82,6.19,2.71,40.0
,,77.79,53.57,6.71,2.86,45.0
,,81.05,54.06,4.3,2.88,50.0


==> csv/pc_start/pktcls_filetransfer_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
98.41,79.10000000000001,,,,,0.0
,,83.63000000000001,40.86,63.88,7.870000000000001,5.0
,,74.06,41.49,49.81,3.83,10.0
,,68.69,40.77,12.35,3.05,15.0
,,70.96000000000001,39.15,39.64,2.9899999999999998,20.0
,,72.11,39.22,7.9799999999999995,2.87,25.0
,,70.52000000000001,39.12,7.86,2.5,30.0
,,68.46,38.65,6.569999999999999,2.01,35.0
,,69.24,39.28,5.99,1.91,40.0
,,68.63,39.11,6.64,2.06,45.0
,,73.82,39.72,4.31,2.09,50.0


==> csv/pc_start/pktcls_filetransfer_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
90.23,82.75,,,,,0.0
,,90.72,85.08,30.09,15.870000000000001,5.0
,,88.05,83.54,9.26,8.16,10.0
,,88.71,84.85000000000001,9.22,6.4399999999999995,15.0
,,88.37,83.59,9.07,6.9,20.0
,,88.24,84.00999999999999,8.81,6.77,25.0
,,89.11,85.06,8.62,5.76,30.0
,,89.88000000000001,85.31,7.359999999999999,5.319999999999999,35.0
,,90.44,85.45,6.41,4.67,40.0
,,89.75999999999999,85.02,6.78,4.65,45.0
,,89.85,84.59,4.3,4.63,50.0


==> csv/pc_start/pktcls_streaming_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.34,57.96,,,,,0.0
,,78.61,41.61,9.97,7.64,5.0
,,73.48,42.42,0.78,1.88,10.0
,,67.94,37.49,0.64,1.46,15.0
,,70.67,41.14,0.49,0.72,20.0
,,73.61,41.52,0.19,0.29,25.0
,,73.71,40.46,0.13,0.05,30.0
,,72.69,39.37,0.05,0.0,35.0
,,72.46,38.72,0.09,nan,40.0
,,70.48,37.94,nan,nan,45.0
,,70.81,37.84,nan,nan,50.0


==> csv/pc_start/pktcls_streaming_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
79.96,66.12,,,,,0.0
,,75.79,58.36,9.049999999999999,15.39,5.0
,,68.38,54.87,0.67,3.47,10.0
,,61.62,45.03,0.53,2.31,15.0
,,64.61,50.74999999999999,0.4,0.9400000000000001,20.0
,,67.77,51.559999999999995,0.16,0.49,25.0
,,67.77,50.339999999999996,0.1,0.1,30.0
,,67.06,49.86,0.04,0.01,35.0
,,67.0,48.339999999999996,0.06999999999999999,0.0,40.0
,,64.57000000000001,45.92,0.0,0.0,45.0
,,65.05,46.45,0.0,0.0,50.0


==> csv/pc_start/pktcls_streaming_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
91.5,51.59,,,,,0.0
,,81.64,32.33,11.1,5.08,5.0
,,79.41,34.57,0.9299999999999999,1.29,10.0
,,75.7,32.12,0.8099999999999999,1.0699999999999998,15.0
,,77.98,34.589999999999996,0.62,0.58,20.0
,,80.55,34.75,0.24,0.21,25.0
,,80.78999999999999,33.82,0.16999999999999998,0.03,30.0
,,79.35,32.53,0.06999999999999999,0.0,35.0
,,78.88,32.300000000000004,0.11,0.0,40.0
,,77.58,32.33,0.0,0.0,45.0
,,77.69,31.919999999999998,0.0,0.0,50.0


==> csv/pc_start/pktcls_torrent_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.63,84.75,,,,,0.0
,,97.06,79.4,27.03,24.43,5.0
,,91.85,77.76,18.22,19.44,10.0
,,85.36,69.78,9.05,17.56,15.0
,,88.22,72.54,0.08,8.77,20.0
,,90.49,73.7,0.28,6.9,25.0
,,90.3,73.26,0.04,3.43,30.0
,,88.67,71.86,0.02,0.57,35.0
,,88.66,71.16,0.04,0.04,40.0
,,86.48,68.34,0.02,nan,45.0
,,87.7,69.26,0.0,nan,50.0


==> csv/pc_start/pktcls_torrent_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.3,75.42,,,,,0.0
,,98.98,91.81,45.14,58.39,5.0
,,99.44,95.89,88.72,91.21000000000001,10.0
,,99.26,95.95,71.82,90.75999999999999,15.0
,,99.06,95.34,1.26,57.18,20.0
,,99.22999999999999,95.50999999999999,17.06,33.839999999999996,25.0
,,98.97,95.36,2.7199999999999998,15.45,30.0
,,99.0,96.71,4.2299999999999995,11.59,35.0
,,99.13,96.6,0.63,2.86,40.0
,,99.00999999999999,96.24000000000001,1.7399999999999998,0.0,45.0
,,99.11,96.06,2.22,0.0,50.0


==> csv/pc_start/pktcls_torrent_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
99.97,96.72,,,,,0.0
,,95.22,69.94,19.29,15.45,5.0
,,85.33,65.39,10.15,10.879999999999999,10.0
,,74.88,54.83,4.83,9.719999999999999,15.0
,,79.52,58.540000000000006,0.04,4.75,20.0
,,83.17,60.0,0.13999999999999999,3.84,25.0
,,83.02000000000001,59.48,0.02,1.9300000000000002,30.0
,,80.28999999999999,57.17,0.01,0.29,35.0
,,80.19,56.32,0.02,0.02,40.0
,,76.77000000000001,52.980000000000004,0.01,0.0,45.0
,,78.64,54.15,0.0,0.0,50.0


==> csv/pc_start/pktcls_voip_f_score.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
85.83,76.84,,,,,0.0
,,71.07,65.77,27.43,27.83,5.0
,,62.75,60.99,9.35,19.22,10.0
,,64.64,60.17,3.42,17.15,15.0
,,66.25,60.43,13.16,7.04,20.0
,,66.77,63.95,1.99,3.13,25.0
,,65.44,62.98,5.3,0.29,30.0
,,67.0,63.3,2.71,4.23,35.0
,,64.99,65.26,0.12,1.01,40.0
,,67.38,64.6,0.16,0.98,45.0
,,69.06,65.25,0.06,2.43,50.0


==> csv/pc_start/pktcls_voip_precision.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
87.24,73.35000000000001,,,,,0.0
,,74.57000000000001,61.91,21.32,21.55,5.0
,,65.79,54.97,6.67,14.74,10.0
,,64.67,52.89,2.6599999999999997,12.9,15.0
,,66.66,54.510000000000005,9.19,5.53,20.0
,,66.28,57.720000000000006,1.69,2.46,25.0
,,67.47,57.34,4.29,0.22999999999999998,30.0
,,67.62,57.03,2.16,3.38,35.0
,,65.62,57.989999999999995,0.09,0.77,40.0
,,66.64999999999999,57.13,0.12,0.73,45.0
,,62.970000000000006,56.61000000000001,0.05,1.82,50.0


==> csv/pc_start/pktcls_voip_recall.csv <==
natural,port,rand,rand_port,advpad,advpad_port,overhead
84.47,80.67,,,,,0.0
,,67.89,70.15,38.43,39.26,5.0
,,59.97,68.49,15.61,27.6,10.0
,,64.62,69.78,4.8,25.569999999999997,15.0
,,65.85,67.80000000000001,23.169999999999998,9.67,20.0
,,67.27,71.7,2.42,4.29,25.0
,,63.519999999999996,69.86,6.93,0.4,30.0
,,66.39,71.13000000000001,3.62,5.64,35.0
,,64.38000000000001,74.62,0.16,1.47,40.0
,,68.13,74.32,0.22999999999999998,1.47,45.0
,,76.44999999999999,77.0,0.09,3.6700000000000004,50.0

